AutoDesign: Meta-Harness Optimization for Long-Horizon Agentic Design

Transforming multimodal sources into condensed and structured media outputs can be fundamentally conceptualized as a long-horizon agentic process centered on a model-harness system. While an ideal harness system should align with human design priors and accumulate reusable experience through empirical exploration to drive recursive self-improvement, existing paradigms remain static and fall short of this capability. In this paper, we present AutoDesign, a framework that aligns with human design priors, where a meta-harness optimizer guides a code agent to recursively improve harness based on rollout feedback. To instantiate and evaluate this framework, we focus on the academic paper-to-poster generation task and introduce PosterBench, comprising a 100-paper Main Track spanning five disciplines and PosterBench-mini, a shared 10-paper subset for controlled evaluation. On the PosterBench Main Track, AutoDesign achieves the highest score of 78.32, surpassing the closed-source commercial system Claude Design by 7.45 points. Across seven controlled code-agent-model configurations, integrating the learned DesignHarness consistently improves performance, increasing the average PosterBench Score from 54.99 to 67.39 (+12.4%). In a fully autonomous long-horizon loop, it executes 253 tool calls and 11 editing turns within 40 minutes for under $3, reaching average conference-poster quality in human evaluation. A system-blind human study further demonstrates that AutoDesign achieves the highest human preference among evaluated systems.

==> resources/benchmark_generation_user_prompt.txt <==
Generate a polished academic paper poster from the attached paper. The visible artifact must be the poster itself: a 3072 x 1536 px / 2:1 landscape academic conference poster, not a landing page, dashboard, marketing graphic, or slide collage. Use browser-native authored HTML/CSS, CSS grid/flex/normal document flow, and native editable text.

Header requirements:
- Use a full-width top header band.
- The header is limited to exactly these three visible paper-identity lines: paper title, author list, and school/institution/company names.
- Place those fields as three compact centered text rows only: title line, authors line, school/institution/company line.
- The school/institution/company line should contain only organization names grounded in the paper, rendered as plain text only. Do not invent missing organizations.
- Do not add a fourth header/meta/subtitle row or side identity rail. Do not put any other visible content in the header: no logos, image badges, icons, QR codes, venue/year text, conference names, arXiv/archive labels, citation/contact text, project/code/resource links, topic badges, method slogans, contribution bullets, benchmark claims, source figures/tables, or explanatory captions. If any of those fields are available, leave them out of the header; users can add them after export.

Poster structure and density:
- Use three balanced vertical columns below the header.
- Use a compact editorial hierarchy: usually 7-10 numbered sections across the three columns, with 2-4 sections per column.
- Prefer section titles such as Motivation, Method, Data/Benchmark, Results, Ablation/Analysis, Limitations, and Takeaways. Keep titles literal and academic; do not use marketing headlines.
- Make the poster dense like a real conference poster, but avoid the AI-dashboard look: no repeated large cards, no grid of generic metric tiles, no decorative badge rows, and no nested card-in-card panels.
- Do not add a horizontal metric/KPI/result band: a row of standalone big-number-plus-label tiles that highlights headline numbers (e.g. Inception Score, FID). State those numbers inside the running results prose or a distilled native table, never as a separate summary strip that duplicates figures already given elsewhere.
- Build visual evidence units in the DOM shape expected by validation. Each placed source figure/table/image must live in its own direct child of the section panel root: `<section class="source-flow-unit figure-flow-unit" data-source-id="ingest_fig_01" data-layer-id="ingest_fig_01"> ... </section>`.
- Inside that source-flow unit, keep the source crop and its explanation as direct siblings. Use a bound `<figure class="flow-asset source-asset float-right" data-source-id="..." data-layer-id="...">` with an `<img src="{{layer:...}}">`, plus direct sibling `p`, `ul`, `table`, or `div` readout content in the same source-flow unit.
- The `.source-flow-unit` / `.figure-flow-unit` element itself must be normal flow: `display: flow-root` or `display: block`, not grid or flex. Do not wrap source crops and readouts in `.media-row`, `.visual-shell`, `.source-grid`, `.evidence-grid`, or other grid/flex split wrappers. If side wrapping is useful, float the `.flow-asset` left or right with `shape-outside`; otherwise make the asset stacked/full-width with the readout directly below inside the same source-flow unit.
- Build visual evidence units deliberately. A paper figure/table crop may be stacked/full-width, or floated with a wrapped readout only when the local readout meaningfully fills the side flow. If the side flow would be empty, stack the crop and readout instead.
- Floated source-flow lists must reserve a marker gutter. If a direct sibling `ul`/`ol` wraps beside a floated source asset, style it with `display: flow-root`, `padding-inline-start: 1.25em` or more, `list-style-position: outside`, and small `li` padding; do not use `padding: 0`, negative text indents, or absolutely positioned pseudo bullets. If the side lane is too narrow for the marker and readable wrapped text, use a stacked/full-width source-flow instead.
- Every section should earn its space with paper-specific content. If a section has obvious blank space, first add concise paper facts, benchmark context, mechanism notes, ablation caveats, compact comparison table rows, source-grounded bullets, or concise visual interpretation. If content still does not fit, shorten prose, rebalance section heights, split a dense section, or remove low-value text.
- Do not enlarge figures, tables, cards, or body text just to fill space. Do not shrink text below readable poster scale to force in extra content.

Evidence and content requirements:
- Use real figures, tables, charts, and diagrams from the paper whenever they support the story.
- Paper source figures and paper source tables must appear as original PDF crops when used as source evidence. Do not replace a source paper table with a native reconstruction, selected-column subset, or re-rendered table image.
- Every source figure/table crop should appear near a concise local explanation of what it proves.
- Native authored tables are only for distilled poster summaries: compact benchmark readouts, method taxonomies, training-stage summaries, ablation summaries, or limitation evidence. They must summarize rather than duplicate a full paper source table, and must not degenerate into a horizontal strip of big-number metric tiles.
- Do not show the same paper table as both an original source crop and a full native reconstruction. If a source crop is placed, any nearby native table must be clearly smaller and more distilled.
- All claims, numbers, benchmarks, dataset details, method descriptions, limitations, and takeaways must be grounded in the attached paper.
- If a number or claim cannot be verified from the paper, omit it or rewrite it qualitatively.
- Results sections should include more than headline numbers. Add benchmark context: competing baselines, task families, secondary metrics, and the claim those results support.
- Training, method, and analysis sections should use paper-specific details: stages, datasets, losses, sequence lengths, modules, ablation results, assumptions, or future-work claims where available.
- Prefer concrete paper terms over generic filler. Avoid empty phrases such as "core thesis", "grounded poster interpretation", "forward path", "evidence target", "benchmark signal", "what it supports", or "key insight" as visible labels unless those exact terms are natural to the paper.

Visual and typography requirements:
- Use a formal academic poster visual system with a strong title header, clear section title bands, compact body text, thin dividers, native tables, charts, and disciplined spacing.
- Use an academic serif typography system such as Times New Roman / Times / Georgia for the poster text. Body, local readout, table-prose, caption, ordinary bullet, and table-cell parent text should stay at font-weight 400.
- Use short inline `<strong class="lead-key">...</strong>` emphasis as sentence-start lead phrases in motivation, method, results, analysis, limitations, takeaways, and source readouts, for example `<strong class="lead-key">Training signal:</strong> ...` or `<strong class="lead-key">Evidence:</strong> ...`. Keep each lead phrase 2-5 words when possible; one-word academic labels such as `Problem:` or `Risk:` are fine when natural.
- Avoid large blocks of bold body copy, bold whole bullets/readouts/table rows, scattered bold keywords, all-caps labels, negative letter spacing, and oversized display type inside dense sections. Use italics sparingly or not at all.
- Prefer concise bullets for explanatory text when they improve scanability.
- Prefer real paper visuals over decorative imagery. Do not use generated or stock imagery as scientific evidence.
- Preserve readable source figures and source table crops. Avoid oversized white wrappers around images. Crop only obvious external white margins; never crop into axes, legends, labels, captions, diagrams, table rules, or meaningful visual content.
- Use restrained academic color: neutral paper background, high-contrast dark ink, one disciplined muted accent, and at most one subtle secondary accent. Use light section bands and thin rules rather than saturated fills.
- Avoid one-note blue/purple dashboard palettes, decorative gradients, orbs, stock-like backgrounds, heavy drop shadows, and repeated pill/badge decoration.

Native academic table requirements:
- Poster-native summary/readout tables should use booktabs-style academic treatment: no full boxed grid, no heavy outer frame, no vertical rules by default, no double rules, and no saturated dark header bars.
- Use a top rule, header/mid rule, optional light row separators, and a bottom rule. Headers should usually be white or lightly tinted with dark text.
- Left-align every `th` and `td`, including numeric values. Do not right-align or decimal-align numeric columns in ordinary poster-native tables.
- Use all-center alignment only for short pure symbol/numeric matrices with no prose cells, no method/dataset row labels, no sentence fragments, and uniformly short values.
- Keep native tables poster-readable: usually 3-7 body rows and 3-6 columns. Move paragraph explanations into a nearby readout instead of stuffing long prose into cells.
- Use only one restrained emphasis mechanism per table: one focus row, one key column, or a small number of best cells. Avoid zebra striping unless the table is unusually long or wide.

Do not:
- Do not create a web landing page, dashboard, marketing graphic, promotional poster, or grid of large repeated cards.
- Do not show process labels such as "source-backed", "authored HTML", "paper poster", "no generated evidence imagery", "ingested", "retrieved", "grounded", "evidence pack", or "pipeline".
- Do not display source ids, layout notes, planning notes, or internal instructions.
- Do not bake final text into images; keep text native and editable.
- Do not invent logos, institutions, venues, links, benchmark numbers, dataset details, or paper limitations.

After rendering, visually inspect the full poster and iterate locally until it looks intentionally composed: no clipped figures, overlapped text, unreadable tables, padded-looking sections, oversized wrappers, decorative filler, repeated generic cards, or obvious blank panel bottoms.

